Scheduling jobs that change over time

We consider a 1-machine scheduling problem where the temperature of a job rises during processing, and cools down when not being processed according to given linear heating and cooling rates. No job's temperature is allowed to rise above a given threshold, and no job's temperature can cool below 0. Another crucial property of our problem is that jobs can be preempted an arbitrary number of times, and even more, we allow that a job is processed for an infinitely small amount of time. We consider two objectives: minimize the makespan, and minimize the sum of completion times. Our results are as follows. We show how to compactly represent a solution. Further, we prove that the problem of minimizing the sum of completion times can be solved in polynomial time by formulating it as a linear program, and deriving a structural property. This result can be extended to hold for any number of machines. Further, we show that a minimum makespan can be found in $O(n)$ time, even when heating and cooling rates are job-dependent.

==> specs.dat <==
t q r w x
0 0 0  0 0
2 0 0   0 0
3 0.2 0 0.2 0
4 0.5 0.2 0.5 0.2
6 0.6 0.3 0.6 0.3
7 0.7 0.5 0.8 0.4
8 0.3 0.7 1.0 0
9 0.2 0.8 1.1 0
10 0 0.6 0.9 0
11 0 0.4 0.7 0
12 0 0.2 0.5 0
13 0 0  0 0
14 0 0 0 0
15 0.1 0.3 0.3 0.1


